Second order asymptotics of visible mixed quantum source coding via universal codes

The simplest example of a quantum information source with memory is a mixed source which emits signals entirely from one of two memoryless quantum sources with given a priori probabilities. Considering a mixed source consisting of a general one-parameter family of memoryless sources, we derive the second order asymptotic rate for fixed-length visible source coding. Furthermore, we specialize our main result to a mixed source consisting of two memoryless sources. Our results provide the first example of second order asymptotics for a quantum information-processing task employing a resource with memory. For the case of a classical mixed source (using a finite alphabet), our results reduce to those obtained by Nomura and Han [IEEE Trans. on Inf. Th. 59.1 (2013), pp. 1-16]. To prove the achievability part of our main result, we introduce universal quantum source codes achieving second order asymptotic rates. These are obtained by an extension of Hayashi's construction [IEEE Trans. on Inf. Th. 54.10 (2008), pp. 4619-4637] of their classical counterparts.

==> mixed.dat <==
e o l u
0.01 1.6564 1.5029 0.54669
0.011964 1.6079 1.4506 0.5307
0.013928 1.5659 1.4051 0.51684
0.015892 1.5288 1.3647 0.50457
0.017856 1.4953 1.3283 0.49355
0.01982 1.4649 1.295 0.48351
0.021784 1.437 1.2644 0.47428
0.023747 1.4111 1.2359 0.46574
0.025711 1.3869 1.2093 0.45776
0.027675 1.3643 1.1842 0.45029
0.029639 1.3429 1.1606 0.44324
0.031603 1.3227 1.1382 0.43657
0.033567 1.3035 1.1168 0.43023
0.035531 1.2852 1.0964 0.42419
0.037495 1.2677 1.0769 0.41842
0.039459 1.251 1.0581 0.41289
0.041423 1.2349 1.0401 0.40759
0.043387 1.2194 1.0227 0.40248
0.045351 1.2045 1.0059 0.39755
0.047315 1.1901 0.98962 0.39279
0.049279 1.1761 0.97387 0.38819
0.051242 1.1626 0.95858 0.38374
0.053206 1.1495 0.94372 0.37941
0.05517 1.1368 0.92927 0.37522
0.057134 1.1245 0.9152 0.37113
0.059098 1.1124 0.90148 0.36716
0.061062 1.1007 0.8881 0.36329
0.063026 1.0893 0.87504 0.35952
0.06499 1.0781 0.86227 0.35583
0.066954 1.0672 0.84979 0.35223
0.068918 1.0565 0.83758 0.34872
0.070882 1.0461 0.82562 0.34528
0.072846 1.0359 0.81391 0.34191
0.07481 1.0259 0.80244 0.33861
0.076774 1.0161 0.79118 0.33537
0.078737 1.0065 0.78015 0.3322
0.080701 0.99706 0.76932 0.32909
0.082665 0.9878 0.7587 0.32603
0.084629 0.97871 0.74826 0.32303
0.086593 0.96977 0.73802 0.32008
0.088557 0.96098 0.72796 0.31718
0.090521 0.95234 0.71808 0.31433
0.092485 0.94383 0.70837 0.31152
0.094449 0.93546 0.69883 0.30875
0.096413 0.92721 0.68946 0.30603
0.098377 0.91909 0.68025 0.30335
0.10034 0.91108 0.67119 0.30071
0.1023 0.90319 0.66229 0.2981
0.10427 0.89541 0.65355 0.29554
0.10623 0.88773 0.64495 0.293
0.1082 0.88016 0.6365 0.2905
0.11016 0.87268 0.6282 0.28803
0.11212 0.8653 0.62004 0.2856
0.11409 0.85801 0.61202 0.28319
0.11605 0.85081 0.60413 0.28081
0.11802 0.84369 0.59638 0.27847
0.11998 0.83666 0.58877 0.27615
0.12194 0.82971 0.58129 0.27385
0.12391 0.82284 0.57393 0.27158
0.12587 0.81604 0.5667 0.26934
0.12784 0.80932 0.5596 0.26712
0.1298 0.80267 0.55262 0.26492
0.13176 0.79608 0.54576 0.26275
0.13373 0.78957 0.53902 0.2606
0.13569 0.78312 0.53239 0.25847
0.13766 0.77673 0.52588 0.25636
0.13962 0.77041 0.51948 0.25428
0.14158 0.76414 0.51319 0.25221
0.14355 0.75794 0.50701 0.25016
0.14551 0.75179 0.50093 0.24813
0.14747 0.7457 0.49496 0.24612
0.14944 0.73966 0.48909 0.24413
0.1514 0.73367 0.48331 0.24215
0.15337 0.72774 0.47763 0.24019
0.15533 0.72185 0.47205 0.23825
0.15729 0.71602 0.46655 0.23633
0.15926 0.71023 0.46115 0.23441
0.16122 0.70449 0.45583 0.23252
0.16319 0.69879 0.4506 0.23064
0.16515 0.69314 0.44545 0.22877
0.16711 0.68753 0.44039 0.22692
0.16908 0.68196 0.4354 0.22509
0.17104 0.67644 0.43049 0.22326
0.17301 0.67096 0.42566 0.22145
0.17497 0.66551 0.4209 0.21966
0.17693 0.6601 0.41621 0.21787
0.1789 0.65474 0.41159 0.2161
0.18086 0.64941 0.40703 0.21434
0.18283 0.64411 0.40255 0.21259
0.18479 0.63885 0.39813 0.21086
0.18675 0.63363 0.39377 0.20913
0.18872 0.62843 0.38947 0.20742
0.19068 0.62328 0.38523 0.20572
0.19265 0.61815 0.38105 0.20402
0.19461 0.61306 0.37692 0.20234
0.19657 0.60799 0.37285 0.20067
0.19854 0.60296 0.36884 0.19901
0.2005 0.59796 0.36487 0.19736
0.20246 0.59299 0.36096 0.19572
0.20443 0.58804 0.3571 0.19409
0.20639 0.58313 0.35328 0.19247
0.20836 0.57824 0.34951 0.19085
0.21032 0.57338 0.34579 0.18925
0.21228 0.56855 0.34211 0.18765
0.21425 0.56374 0.33848 0.18607
0.21621 0.55895 0.33488 0.18449
0.21818 0.5542 0.33133 0.18292
0.22014 0.54946 0.32782 0.18135
0.2221 0.54476 0.32435 0.1798
0.22407 0.54007 0.32092 0.17825
0.22603 0.53541 0.31752 0.17671
0.228 0.53077 0.31416 0.17518
0.22996 0.52615 0.31083 0.17366
0.23192 0.52156 0.30754 0.17214
0.23389 0.51699 0.30429 0.17063
0.23585 0.51243 0.30106 0.16913
0.23782 0.5079 0.29787 0.16764
0.23978 0.50339 0.29471 0.16615
0.24174 0.4989 0.29158 0.16467
0.24371 0.49443 0.28848 0.16319
0.24567 0.48998 0.28541 0.16172
0.24764 0.48555 0.28236 0.16026
0.2496 0.48114 0.27935 0.1588
0.25156 0.47674 0.27636 0.15735
0.25353 0.47236 0.2734 0.15591
0.25549 0.468 0.27046 0.15447
0.25745 0.46366 0.26755 0.15303
0.25942 0.45934 0.26466 0.15161
0.26138 0.45503 0.2618 0.15019
0.26335 0.45074 0.25896 0.14877
0.26531 0.44647 0.25615 0.14736
0.26727 0.44221 0.25335 0.14595
0.26924 0.43796 0.25058 0.14455
0.2712 0.43374 0.24783 0.14316
0.27317 0.42952 0.2451 0.14177
0.27513 0.42533 0.2424 0.14038
0.27709 0.42114 0.23971 0.139
0.27906 0.41698 0.23704 0.13763
0.28102 0.41282 0.23439 0.13625
0.28299 0.40868 0.23176 0.13489
0.28495 0.40456 0.22915 0.13353
0.28691 0.40045 0.22655 0.13217
0.28888 0.39635 0.22398 0.13082
0.29084 0.39226 0.22142 0.12947
0.29281 0.38819 0.21887 0.12812
0.29477 0.38413 0.21635 0.12678
0.29673 0.38008 0.21384 0.12545
0.2987 0.37604 0.21134 0.12412
0.30066 0.37202 0.20886 0.12279
0.30263 0.36801 0.2064 0.12146
0.30459 0.36401 0.20395 0.12014
0.30655 0.36002 0.20152 0.11883
0.30852 0.35604 0.1991 0.11751
0.31048 0.35208 0.19669 0.1162
0.31244 0.34812 0.1943 0.1149
0.31441 0.34417 0.19192 0.1136
0.31637 0.34024 0.18955 0.1123
0.31834 0.33632 0.1872 0.111
0.3203 0.3324 0.18486 0.10971
0.32226 0.3285 0.18253 0.10842
0.32423 0.32461 0.18021 0.10714
0.32619 0.32072 0.1779 0.10586
0.32816 0.31685 0.17561 0.10458
0.33012 0.31298 0.17333 0.1033
0.33208 0.30913 0.17106 0.10203
0.33405 0.30528 0.16879 0.10076
0.33601 0.30144 0.16654 0.099492
0.33798 0.29761 0.1643 0.098228
0.33994 0.29379 0.16207 0.096967
0.3419 0.28998 0.15985 0.095709
0.34387 0.28617 0.15764 0.094454
0.34583 0.28238 0.15544 0.093201
0.3478 0.27859 0.15325 0.091951
0.34976 0.27481 0.15107 0.090703
0.35172 0.27104 0.1489 0.089458
0.35369 0.26727 0.14673 0.088215
0.35565 0.26352 0.14458 0.086975
0.35762 0.25977 0.14243 0.085738
0.35958 0.25602 0.14029 0.084502
0.36154 0.25229 0.13816 0.083269
0.36351 0.24856 0.13603 0.082039
0.36547 0.24484 0.13392 0.08081
0.36743 0.24112 0.13181 0.079584
0.3694 0.23741 0.12971 0.07836
0.37136 0.23371 0.12762 0.077138
0.37333 0.23002 0.12553 0.075918
0.37529 0.22633 0.12345 0.0747
0.37725 0.22264 0.12138 0.073484
0.37922 0.21896 0.11931 0.072271
0.38118 0.21529 0.11725 0.071059
0.38315 0.21163 0.1152 0.069849
0.38511 0.20797 0.11315 0.06864
0.38707 0.20431 0.11111 0.067434
0.38904 0.20066 0.10907 0.066229
0.391 0.19702 0.10704 0.065026
0.39297 0.19338 0.10502 0.063825
0.39493 0.18974 0.103 0.062626
0.39689 0.18611 0.10099 0.061428
0.39886 0.18249 0.098979 0.060232
0.40082 0.17887 0.096976 0.059037
0.40279 0.17525 0.094978 0.057844
0.40475 0.17164 0.092985 0.056652
0.40671 0.16804 0.090997 0.055462
0.40868 0.16444 0.089013 0.054273
0.41064 0.16084 0.087034 0.053085
0.41261 0.15724 0.085059 0.051899
0.41457 0.15365 0.083089 0.050715
0.41653 0.15007 0.081123 0.049531
0.4185 0.14649 0.07916 0.048349
0.42046 0.14291 0.077202 0.047168
0.42242 0.13933 0.075248 0.045988
0.42439 0.13576 0.073297 0.044809
0.42635 0.1322 0.07135 0.043632
0.42832 0.12863 0.069406 0.042455
0.43028 0.12507 0.067466 0.04128
0.43224 0.12151 0.065529 0.040106
0.43421 0.11796 0.063595 0.038932
0.43617 0.1144 0.061665 0.03776
0.43814 0.11086 0.059737 0.036589
0.4401 0.10731 0.057812 0.035418
0.44206 0.10377 0.055891 0.034248
0.44403 0.10022 0.053971 0.03308
0.44599 0.096685 0.052055 0.031912
0.44796 0.093149 0.05014 0.030744
0.44992 0.089615 0.048229 0.029578
0.45188 0.086083 0.046319 0.028412
0.45385 0.082554 0.044412 0.027247
0.45581 0.079026 0.042507 0.026083
0.45778 0.0755 0.040603 0.024919
0.45974 0.071976 0.038702 0.023756
0.4617 0.068454 0.036803 0.022594
0.46367 0.064934 0.034905 0.021432
0.46563 0.061415 0.033009 0.02027
0.4676 0.057897 0.031115 0.019109
0.46956 0.054381 0.029222 0.017949
0.47152 0.050867 0.02733 0.016789
0.47349 0.047353 0.02544 0.015629
0.47545 0.043841 0.02355 0.01447
0.47741 0.04033 0.021662 0.013311
0.47938 0.03682 0.019775 0.012153
0.48134 0.03331 0.017889 0.010994
0.48331 0.029802 0.016004 0.0098362
0.48527 0.026294 0.014119 0.0086785
0.48723 0.022787 0.012235 0.0075209
0.4892 0.01928 0.010352 0.0063635
0.49116 0.015774 0.0084692 0.0052063
0.49313 0.012268 0.0065868 0.0040492
0.49509 0.0087629 0.0047046 0.0028922
0.49705 0.0052576 0.0028227 0.0017353
0.49902 0.0017525 0.00094088 0.00057843
0.50098 -0.0017525 -0.00094088 -0.00057843
0.50295 -0.0052576 -0.0028227 -0.0017353
0.50491 -0.0087629 -0.0047046 -0.0028922
0.50687 -0.012268 -0.0065868 -0.0040492
0.50884 -0.015774 -0.0084692 -0.0052063
0.5108 -0.01928 -0.010352 -0.0063635
0.51277 -0.022787 -0.012235 -0.0075209
0.51473 -0.026294 -0.014119 -0.0086785
0.51669 -0.029802 -0.016004 -0.0098362
0.51866 -0.03331 -0.017889 -0.010994
0.52062 -0.03682 -0.019775 -0.012153
0.52259 -0.04033 -0.021662 -0.013311
0.52455 -0.043841 -0.02355 -0.01447
0.52651 -0.047353 -0.02544 -0.015629
0.52848 -0.050867 -0.02733 -0.016789
0.53044 -0.054381 -0.029222 -0.017949
0.5324 -0.057897 -0.031115 -0.019109
0.53437 -0.061415 -0.033009 -0.02027
0.53633 -0.064934 -0.034905 -0.021432
0.5383 -0.068454 -0.036803 -0.022594
0.54026 -0.071976 -0.038702 -0.023756
0.54222 -0.0755 -0.040603 -0.024919
0.54419 -0.079026 -0.042507 -0.026083
0.54615 -0.082554 -0.044412 -0.027247
0.54812 -0.086083 -0.046319 -0.028412
0.55008 -0.089615 -0.048229 -0.029578
0.55204 -0.093149 -0.05014 -0.030744
0.55401 -0.096685 -0.052055 -0.031912
0.55597 -0.10022 -0.053971 -0.03308
0.55794 -0.10377 -0.055891 -0.034248
0.5599 -0.10731 -0.057812 -0.035418
0.56186 -0.11086 -0.059737 -0.036589
0.56383 -0.1144 -0.061665 -0.03776
0.56579 -0.11796 -0.063595 -0.038932
0.56776 -0.12151 -0.065529 -0.040106
0.56972 -0.12507 -0.067466 -0.04128
0.57168 -0.12863 -0.069406 -0.042455
0.57365 -0.1322 -0.07135 -0.043632
0.57561 -0.13576 -0.073297 -0.044809
0.57758 -0.13933 -0.075248 -0.045988
0.57954 -0.14291 -0.077202 -0.047168
0.5815 -0.14649 -0.07916 -0.048349
0.58347 -0.15007 -0.081123 -0.049531
0.58543 -0.15365 -0.083089 -0.050715
0.58739 -0.15724 -0.085059 -0.051899
0.58936 -0.16084 -0.087034 -0.053085
0.59132 -0.16444 -0.089013 -0.054273
0.59329 -0.16804 -0.090997 -0.055462
0.59525 -0.17164 -0.092985 -0.056652
0.59721 -0.17525 -0.094978 -0.057844
0.59918 -0.17887 -0.096976 -0.059037
0.60114 -0.18249 -0.098979 -0.060232
0.60311 -0.18611 -0.10099 -0.061428
0.60507 -0.18974 -0.103 -0.062626
0.60703 -0.19338 -0.10502 -0.063825
0.609 -0.19702 -0.10704 -0.065026
0.61096 -0.20066 -0.10907 -0.066229
0.61293 -0.20431 -0.11111 -0.067434
0.61489 -0.20797 -0.11315 -0.06864
0.61685 -0.21163 -0.1152 -0.069849
0.61882 -0.21529 -0.11725 -0.071059
0.62078 -0.21896 -0.11931 -0.072271
0.62275 -0.22264 -0.12138 -0.073484
0.62471 -0.22633 -0.12345 -0.0747
0.62667 -0.23002 -0.12553 -0.075918
0.62864 -0.23371 -0.12762 -0.077138
0.6306 -0.23741 -0.12971 -0.07836
0.63257 -0.24112 -0.13181 -0.079584
0.63453 -0.24484 -0.13392 -0.08081
0.63649 -0.24856 -0.13603 -0.082039
0.63846 -0.25229 -0.13816 -0.083269
0.64042 -0.25602 -0.14029 -0.084502
0.64238 -0.25977 -0.14243 -0.085738
0.64435 -0.26352 -0.14458 -0.086975
0.64631 -0.26727 -0.14673 -0.088215
0.64828 -0.27104 -0.1489 -0.089458
0.65024 -0.27481 -0.15107 -0.090703
0.6522 -0.27859 -0.15325 -0.091951
0.65417 -0.28238 -0.15544 -0.093201
0.65613 -0.28617 -0.15764 -0.094454
0.6581 -0.28998 -0.15985 -0.095709
0.66006 -0.29379 -0.16207 -0.096967
0.66202 -0.29761 -0.1643 -0.098228
0.66399 -0.30144 -0.16654 -0.099492
0.66595 -0.30528 -0.16879 -0.10076
0.66792 -0.30913 -0.17106 -0.10203
0.66988 -0.31298 -0.17333 -0.1033
0.67184 -0.31685 -0.17561 -0.10458
0.67381 -0.32072 -0.1779 -0.10586
0.67577 -0.32461 -0.18021 -0.10714
0.67774 -0.3285 -0.18253 -0.10842
0.6797 -0.3324 -0.18486 -0.10971
0.68166 -0.33632 -0.1872 -0.111
0.68363 -0.34024 -0.18955 -0.1123
0.68559 -0.34417 -0.19192 -0.1136
0.68756 -0.34812 -0.1943 -0.1149
0.68952 -0.35208 -0.19669 -0.1162
0.69148 -0.35604 -0.1991 -0.11751
0.69345 -0.36002 -0.20152 -0.11883
0.69541 -0.36401 -0.20395 -0.12014
0.69737 -0.36801 -0.2064 -0.12146
0.69934 -0.37202 -0.20886 -0.12279
0.7013 -0.37604 -0.21134 -0.12412
0.70327 -0.38008 -0.21384 -0.12545
0.70523 -0.38413 -0.21635 -0.12678
0.70719 -0.38819 -0.21887 -0.12812
0.70916 -0.39226 -0.22142 -0.12947
0.71112 -0.39635 -0.22398 -0.13082
0.71309 -0.40045 -0.22655 -0.13217
0.71505 -0.40456 -0.22915 -0.13353
0.71701 -0.40868 -0.23176 -0.13489
0.71898 -0.41282 -0.23439 -0.13625
0.72094 -0.41698 -0.23704 -0.13763
0.72291 -0.42114 -0.23971 -0.139
0.72487 -0.42533 -0.2424 -0.14038
0.72683 -0.42952 -0.2451 -0.14177
0.7288 -0.43374 -0.24783 -0.14316
0.73076 -0.43796 -0.25058 -0.14455
0.73273 -0.44221 -0.25335 -0.14595
0.73469 -0.44647 -0.25615 -0.14736
0.73665 -0.45074 -0.25896 -0.14877
0.73862 -0.45503 -0.2618 -0.15019
0.74058 -0.45934 -0.26466 -0.15161
0.74255 -0.46366 -0.26755 -0.15303
0.74451 -0.468 -0.27046 -0.15447
0.74647 -0.47236 -0.2734 -0.15591
0.74844 -0.47674 -0.27636 -0.15735
0.7504 -0.48114 -0.27935 -0.1588
0.75236 -0.48555 -0.28236 -0.16026
0.75433 -0.48998 -0.28541 -0.16172
0.75629 -0.49443 -0.28848 -0.16319
0.75826 -0.4989 -0.29158 -0.16467
0.76022 -0.50339 -0.29471 -0.16615
0.76218 -0.5079 -0.29787 -0.16764
0.76415 -0.51243 -0.30106 -0.16913
0.76611 -0.51699 -0.30429 -0.17063
0.76808 -0.52156 -0.30754 -0.17214
0.77004 -0.52615 -0.31083 -0.17366
0.772 -0.53077 -0.31416 -0.17518
0.77397 -0.53541 -0.31752 -0.17671
0.77593 -0.54007 -0.32092 -0.17825
0.7779 -0.54476 -0.32435 -0.1798
0.77986 -0.54946 -0.32782 -0.18135
0.78182 -0.5542 -0.33133 -0.18292
0.78379 -0.55895 -0.33488 -0.18449
0.78575 -0.56374 -0.33848 -0.18607
0.78772 -0.56855 -0.34211 -0.18765
0.78968 -0.57338 -0.34579 -0.18925
0.79164 -0.57824 -0.34951 -0.19085
0.79361 -0.58313 -0.35328 -0.19247
0.79557 -0.58804 -0.3571 -0.19409
0.79754 -0.59299 -0.36096 -0.19572
0.7995 -0.59796 -0.36487 -0.19736
0.80146 -0.60296 -0.36884 -0.19901
0.80343 -0.60799 -0.37285 -0.20067
0.80539 -0.61306 -0.37692 -0.20234
0.80735 -0.61815 -0.38105 -0.20402
0.80932 -0.62328 -0.38523 -0.20572
0.81128 -0.62843 -0.38947 -0.20742
0.81325 -0.63363 -0.39377 -0.20913
0.81521 -0.63885 -0.39813 -0.21086
0.81717 -0.64411 -0.40255 -0.21259
0.81914 -0.64941 -0.40703 -0.21434
0.8211 -0.65474 -0.41159 -0.2161
0.82307 -0.6601 -0.41621 -0.21787
0.82503 -0.66551 -0.4209 -0.21966
0.82699 -0.67096 -0.42566 -0.22145
0.82896 -0.67644 -0.43049 -0.22326
0.83092 -0.68196 -0.4354 -0.22509
0.83289 -0.68753 -0.44039 -0.22692
0.83485 -0.69314 -0.44545 -0.22877
0.83681 -0.69879 -0.4506 -0.23064
0.83878 -0.70449 -0.45583 -0.23252
0.84074 -0.71023 -0.46115 -0.23441
0.84271 -0.71602 -0.46655 -0.23633
0.84467 -0.72185 -0.47205 -0.23825
0.84663 -0.72774 -0.47763 -0.24019
0.8486 -0.73367 -0.48331 -0.24215
0.85056 -0.73966 -0.48909 -0.24413
0.85253 -0.7457 -0.49496 -0.24612
0.85449 -0.75179 -0.50093 -0.24813
0.85645 -0.75794 -0.50701 -0.25016
0.85842 -0.76414 -0.51319 -0.25221
0.86038 -0.77041 -0.51948 -0.25428
0.86234 -0.77673 -0.52588 -0.25636
0.86431 -0.78312 -0.53239 -0.25847
0.86627 -0.78957 -0.53902 -0.2606
0.86824 -0.79608 -0.54576 -0.26275
0.8702 -0.80267 -0.55262 -0.26492
0.87216 -0.80932 -0.5596 -0.26712
0.87413 -0.81604 -0.5667 -0.26934
0.87609 -0.82284 -0.57393 -0.27158
0.87806 -0.82971 -0.58129 -0.27385
0.88002 -0.83666 -0.58877 -0.27615
0.88198 -0.84369 -0.59638 -0.27847
0.88395 -0.85081 -0.60413 -0.28081
0.88591 -0.85801 -0.61202 -0.28319
0.88788 -0.8653 -0.62004 -0.2856
0.88984 -0.87268 -0.6282 -0.28803
0.8918 -0.88016 -0.6365 -0.2905
0.89377 -0.88773 -0.64495 -0.293
0.89573 -0.89541 -0.65355 -0.29554
0.8977 -0.90319 -0.66229 -0.2981
0.89966 -0.91108 -0.67119 -0.30071
0.90162 -0.91909 -0.68025 -0.30335
0.90359 -0.92721 -0.68946 -0.30603
0.90555 -0.93546 -0.69883 -0.30875
0.90752 -0.94383 -0.70837 -0.31152
0.90948 -0.95234 -0.71808 -0.31433
0.91144 -0.96098 -0.72796 -0.31718
0.91341 -0.96977 -0.73802 -0.32008
0.91537 -0.97871 -0.74826 -0.32303
0.91733 -0.9878 -0.7587 -0.32603
0.9193 -0.99706 -0.76932 -0.32909
0.92126 -1.0065 -0.78015 -0.3322
0.92323 -1.0161 -0.79118 -0.33537
0.92519 -1.0259 -0.80244 -0.33861
0.92715 -1.0359 -0.81391 -0.34191
0.92912 -1.0461 -0.82562 -0.34528
0.93108 -1.0565 -0.83758 -0.34872
0.93305 -1.0672 -0.84979 -0.35223
0.93501 -1.0781 -0.86227 -0.35583
0.93697 -1.0893 -0.87504 -0.35952
0.93894 -1.1007 -0.8881 -0.36329
0.9409 -1.1124 -0.90148 -0.36716
0.94287 -1.1245 -0.9152 -0.37113
0.94483 -1.1368 -0.92927 -0.37522
0.94679 -1.1495 -0.94372 -0.37941
0.94876 -1.1626 -0.95858 -0.38374
0.95072 -1.1761 -0.97387 -0.38819
0.95269 -1.1901 -0.98962 -0.39279
0.95465 -1.2045 -1.0059 -0.39755
0.95661 -1.2194 -1.0227 -0.40248
0.95858 -1.2349 -1.0401 -0.40759
0.96054 -1.251 -1.0581 -0.41289
0.96251 -1.2677 -1.0769 -0.41842
0.96447 -1.2852 -1.0964 -0.42419
0.96643 -1.3035 -1.1168 -0.43023
0.9684 -1.3227 -1.1382 -0.43657
0.97036 -1.3429 -1.1606 -0.44324
0.97232 -1.3643 -1.1842 -0.45029
0.97429 -1.3869 -1.2093 -0.45776
0.97625 -1.4111 -1.2359 -0.46574
0.97822 -1.437 -1.2644 -0.47428
0.98018 -1.4649 -1.295 -0.48351
0.98214 -1.4953 -1.3283 -0.49355
0.98411 -1.5288 -1.3647 -0.50457
0.98607 -1.5659 -1.4051 -0.51684
0.98804 -1.6079 -1.4506 -0.5307
0.99 -1.6564 -1.5029 -0.54669

